Test-Time Adaptation for Speech Enhancement via Domain Invariant Embedding Transformation

Deep learning-based speech enhancement models achieve remarkable performance when test distributions match training conditions, but often degrade when deployed in unpredictable real-world environments with domain shifts. To address this challenge, we present LaDen (latent denoising), the first test-time adaptation method specifically designed for speech enhancement. Our approach leverages powerful pre-trained speech representations to perform latent denoising, approximating clean speech representations through a linear transformation of noisy embeddings. We show that this transformation generalizes well across domains, enabling effective pseudo-labeling for target domains without labeled target data. The resulting pseudo-labels enable effective test-time adaptation of speech enhancement models across diverse acoustic environments. We propose a comprehensive benchmark spanning multiple datasets with various domain shifts, including changes in noise types, speaker characteristics, and languages. Our extensive experiments demonstrate that LaDen consistently outperforms baseline methods across perceptual metrics, particularly for speaker and language domain shifts.

==> figs/data/cloud_a.txt <==
x  y
-0.5187	-1.0394
0.3239	-0.0992
-0.0957	-0.3773
-0.1764	1.7669
-0.6713	-0.0294
0.3876	1.2388
-0.2878	0.9308
0.0165	-0.2581
-0.0091	-0.3211
-0.6888	-0.1833
0.3333	0.2185
-0.2802	-0.3677
0.2839	0.4049
-1.3234	1.4515
-2.7249	-1.2198
-2.3221	1.3951
0.1394	0.0447
1.7195	0.2130
-0.7806	-0.4056
0.4069	0.9731
-2.1135	1.2533
0.1536	0.9824
-0.4135	0.9556
0.2443	0.1547
-1.0178	0.5819
-0.0361	1.8827
1.0485	-1.3238
-1.0569	-1.2281
-1.4823	2.1609
-0.0636	0.2512
1.4629	-0.9333
0.8051	-0.2254


==> figs/data/cloud_b.txt <==
x  y
8.5656	-0.1187
8.1772	0.2140
6.3265	0.2577
7.6328	-0.4117
9.6830	-0.2467
7.2455	2.1150
7.6024	-0.2905
8.7994	0.7260
10.1653	-0.0645
6.3519	-0.4365
9.0612	-0.5839
7.9071	-0.4178
8.0525	0.8398
7.8738	1.4473
7.7748	-0.2459
9.4157	0.5514
8.3637	-1.1174
11.5837	-0.5520
5.8661	-1.1910
8.1300	-0.8379
7.6565	0.4975
7.8254	0.5377
8.3538	1.4762
9.6087	1.8598
8.2510	-0.0166
8.0224	1.8354
7.1692	0.4000
6.8721	0.7323
6.4247	0.7755
8.2350	-0.5354
7.2326	1.5157
6.9031	0.9331


==> figs/data/cloud_c.txt <==
x y
1.1613	6.1633
0.9967	4.7913
-0.3562	5.8535
0.6655	5.4307
1.1990	6.9784
0.1191	6.4721
2.0280	6.8639
-0.5637	6.8598
0.4851	6.4642
-0.7785	6.8478
0.7282	7.3804
-0.2808	5.9396
2.6077	5.5191
-0.2555	6.6067
-0.4200	4.6807
1.3226	8.6747
-0.3304	4.8606
0.1574	5.1532
0.0429	6.1351
1.3795	6.7139
-1.7486	6.3165
-1.0151	6.3298
0.1954	6.3425
-1.5793	4.1139
0.1533	4.9539
-0.5585	6.4442
-1.0412	5.5769
0.0639	4.8102
1.2923	7.2695
-1.2564	5.5310
-0.6185	6.5024
-1.6676	6.6991


==> figs/data/cloud_d.txt <==
x y
7.7064	7.7368
8.7354	6.4284
9.5039	6.6528
7.3640	5.2016
9.0305	7.6255
7.2183	7.2145
8.7593	6.0020
8.9086	5.8931
9.4620	5.9640
8.9263	4.3651
6.8929	5.7702
9.4555	4.6811
8.2849	6.9571
9.2442	4.9326
8.5476	5.5289
9.1557	6.9259
8.5456	5.9052
9.6512	6.5803
10.6815	5.3686
10.0032	5.8346
8.0857	6.2970
8.2984	3.9239
7.5535	4.7813
8.8558	6.2104
10.7696	6.8986
9.7853	5.9830
9.5220	5.2485
10.3381	7.6179
9.6573	5.7333
7.7643	5.5707
9.2768	3.7318
8.8953	5.7233

